Forecasting timelines of quantum computing

We consider how to forecast progress in the domain of quantum computing. For this purpose we collect a dataset of quantum computer systems to date, scored on their physical qubits and gate error rate, and we define an index combining both metrics, the generalized logical qubit. We study the relationship between physical qubits and gate error rate, and tentatively conclude that they are positively correlated (albeit with some room for doubt), indicating a frontier of development that trades-off between them. We also apply a log-linear regression on the metrics to provide a tentative upper bound on how much progress can be expected over time. Within the (generally optimistic) assumptions of our model, including the key assumption that exponential progress in qubit count and gate fidelity will continue, we estimate that that proof-of-concept fault-tolerant computation based on superconductor technology is unlikely (<5% confidence) to be exhibited before 2026, and that quantum devices capable of factoring RSA-2048 are unlikely (<5% confidence) to exist before 2039. It is of course possible that these milestones will in fact be reached earlier, but that this would require faster progress than has yet been seen.

==> figures/results.txt <==
Date of analysis = 2020-12-09 10:49:50.860527
Technology filter = Superconductor
Take max = True
Combined mode = True
Number of bootstraps = 1000
Critical threshold = 4100
Seed = 1111
n = 36
t = 4488 days 00:00:00 years ; [2007-08-09 00:00:00, 2019-11-22 00:00:00]
We needed to repeat 20 resamples
There are 267 distinct trajectories
The median of physical qubits data points after aggregation was 11.0
The median of average two-qubit gate error rate data points after aggregation was 6.0
The 1 threshold won't be reached until year 2026.066066066066 for Bootstrap quantile 0.05
The 4100 threshold won't be reached until year 2039.6996996996997 for Bootstrap quantile 0.05
The 1 threshold won't be reached until year 2030.4504504504505 for Bootstrap quantile 0.5
The 4100 threshold won't be reached until year 2050.4504504504503 for Bootstrap quantile 0.5
The 1 threshold won't be reached until year 2033.2732732732734 for Bootstrap quantile 0.95
The 4100 threshold won't be reached until year 2059.039039039039 for Bootstrap quantile 0.95
Simulation done!

----------------------------------------------------------------------------------------------------

Date of analysis = 2020-12-09 11:11:41.096345
Technology filter = Superconductor
Take max = True
Combined mode = True
Number of bootstraps = 1000
Critical threshold = 4100
n multivariate samples = 10000
Seed = 1111
n = 36
t = 4488 days 00:00:00 years ; [2007-08-09 00:00:00, 2019-11-22 00:00:00]
We needed to repeat 20 resamples
There are 267 distinct trajectories
The median of physical qubits data points after aggregation was 11.0
The median of average two-qubit gate error rate data points after aggregation was 6.0
The 1 threshold won't be reached until year 2027.0870870870872 for Bootstrap quantile 0.05 multivariate quantile 0.05
The 4100 threshold won't be reached until year 2040.5405405405406 for Bootstrap quantile 0.05 multivariate quantile 0.05
The 1 threshold won't be reached until year 2026.066066066066 for Bootstrap quantile 0.05 multivariate quantile 0.5
The 4100 threshold won't be reached until year 2039.6996996996997 for Bootstrap quantile 0.05 multivariate quantile 0.5
The 1 threshold won't be reached until year 2025.1051051051052 for Bootstrap quantile 0.05 multivariate quantile 0.95
The 4100 threshold won't be reached until year 2038.918918918919 for Bootstrap quantile 0.05 multivariate quantile 0.95
The 1 threshold won't be reached until year 2032.132132132132 for Bootstrap quantile 0.5 multivariate quantile 0.05
The 4100 threshold won't be reached until year 2052.5525525525527 for Bootstrap quantile 0.5 multivariate quantile 0.05
The 1 threshold won't be reached until year 2030.4504504504505 for Bootstrap quantile 0.5 multivariate quantile 0.5
The 4100 threshold won't be reached until year 2050.5105105105104 for Bootstrap quantile 0.5 multivariate quantile 0.5
The 1 threshold won't be reached until year 2028.7687687687687 for Bootstrap quantile 0.5 multivariate quantile 0.95
The 4100 threshold won't be reached until year 2048.4084084084084 for Bootstrap quantile 0.5 multivariate quantile 0.95
The 1 threshold won't be reached until year 2035.0750750750751 for Bootstrap quantile 0.95 multivariate quantile 0.05
The 4100 threshold won't be reached by year 2060.0 for Bootstrap quantile 0.95 multivariate quantile 0.05
The 1 threshold won't be reached until year 2033.2732732732734 for Bootstrap quantile 0.95 multivariate quantile 0.5
The 4100 threshold won't be reached until year 2059.039039039039 for Bootstrap quantile 0.95 multivariate quantile 0.5
The 1 threshold won't be reached until year 2031.5915915915916 for Bootstrap quantile 0.95 multivariate quantile 0.95
The 4100 threshold won't be reached until year 2056.936936936937 for Bootstrap quantile 0.95 multivariate quantile 0.95
Simulation done!

--------------------------------------------------------------------------------

Date of analysis = 2020-12-09 12:12:21.907267
Technology filter = Superconductor
Take max = False
Combined mode = True
Number of bootstraps = 1000
Critical threshold = 4100
Seed = 1111
n = 36
t = 4488 days 00:00:00 years ; [2007-08-09 00:00:00, 2019-11-22 00:00:00]
We needed to repeat 0 resamples
There are 367 distinct trajectories
The median of physical qubits data points after aggregation was 36.0
The median of average two-qubit gate error rate data points after aggregation was 28.0
The 1 threshold won't be reached by year 2060.0 for Bootstrap quantile 0.05
The 4100 threshold won't be reached by year 2060.0 for Bootstrap quantile 0.05
The 1 threshold won't be reached until year 2045.2252252252251 for Bootstrap quantile 0.5
The 4100 threshold won't be reached by year 2060.0 for Bootstrap quantile 0.5
The 1 threshold won't be reached until year 2059.3993993993995 for Bootstrap quantile 0.95
The 4100 threshold won't be reached by year 2060.0 for Bootstrap quantile 0.95
Simulation done!

-------------------------

Date of analysis = 2020-12-09 12:24:56.908867
Technology filter = Superconductor
Take max = True
Combined mode = True
Number of bootstraps = 1000
Critical threshold = 4100
Seed = 1111
n = 33
t = 2039 days 00:00:00 years ; [2014-04-23 00:00:00, 2019-11-22 00:00:00]
We needed to repeat 268 resamples
There are 304 distinct trajectories
The median of physical qubits data points after aggregation was 8.0
The median of average two-qubit gate error rate data points after aggregation was 4.0
The 1 threshold won't be reached until year 2021.6216216216217 for Bootstrap quantile 0.05
The 4100 threshold won't be reached until year 2026.1861861861862 for Bootstrap quantile 0.05
The 1 threshold won't be reached until year 2027.6276276276276 for Bootstrap quantile 0.5
The 4100 threshold won't be reached until year 2040.2402402402402 for Bootstrap quantile 0.5
The 1 threshold won't be reached until year 2032.4924924924926 for Bootstrap quantile 0.95
The 4100 threshold won't be reached until year 2050.930930930931 for Bootstrap quantile 0.95
Simulation done!

-------------------------------------

Date of analysis = 2020-12-09 14:48:36.301277
Technology filter = Superconductor
Take max = True
Combined mode = False
Number of bootstraps = 1000
Critical threshold = 4100
Seed = 1111
n = 36
t = 4488 days 00:00:00 years ; [2007-08-09 00:00:00, 2019-11-22 00:00:00]
/usr/local/lib/python3.6/dist-packages/ipykernel_launcher.py:170: RuntimeWarning: overflow encountered in exp
/usr/local/lib/python3.6/dist-packages/ipykernel_launcher.py:170: RuntimeWarning: overflow encountered in exp
/usr/local/lib/python3.6/dist-packages/ipykernel_launcher.py:170: RuntimeWarning: overflow encountered in exp
/usr/local/lib/python3.6/dist-packages/ipykernel_launcher.py:170: RuntimeWarning: overflow encountered in exp
/usr/local/lib/python3.6/dist-packages/ipykernel_launcher.py:170: RuntimeWarning: overflow encountered in exp
/usr/local/lib/python3.6/dist-packages/ipykernel_launcher.py:170: RuntimeWarning: overflow encountered in exp
/usr/local/lib/python3.6/dist-packages/ipykernel_launcher.py:170: RuntimeWarning: overflow encountered in exp
/usr/local/lib/python3.6/dist-packages/ipykernel_launcher.py:170: RuntimeWarning: overflow encountered in exp
/usr/local/lib/python3.6/dist-packages/ipykernel_launcher.py:170: RuntimeWarning: overflow encountered in exp
/usr/local/lib/python3.6/dist-packages/ipykernel_launcher.py:170: RuntimeWarning: overflow encountered in exp
/usr/local/lib/python3.6/dist-packages/ipykernel_launcher.py:170: RuntimeWarning: overflow encountered in exp
/usr/local/lib/python3.6/dist-packages/ipykernel_launcher.py:170: RuntimeWarning: overflow encountered in exp
We needed to repeat 367 resamples
There are 69 distinct trajectories
The median of physical qubits data points after aggregation was 11.0
The median of average two-qubit gate error rate data points after aggregation was 6.0
The median of generalized logical qubits data points after aggregation was 4.0
The 1 threshold won't be reached until year 2020.5405405405406 for Bootstrap quantile 0.05
The 4100 threshold won't be reached until year 2021.5015015015015 for Bootstrap quantile 0.05
The 1 threshold won't be reached until year 2028.5285285285286 for Bootstrap quantile 0.5
The 4100 threshold won't be reached until year 2040.6606606606606 for Bootstrap quantile 0.5
The 1 threshold won't be reached until year 2029.2492492492493 for Bootstrap quantile 0.95
The 4100 threshold won't be reached until year 2041.981981981982 for Bootstrap quantile 0.95
Simulation done!

-----------------------------------------

Date of analysis : 2020-12-09 15:08:15.223723
n = 10
μ=0.7535981217687973
K2=0.8019856520680307
θ=0.63
m=5
estimated doubling time = 0.9197835829699715 years

SHAPHIRO-WILK TEST
W=0.859576940536499
p-value=0.22673337161540985

The quantity of GLQs will exceed 1 by the year 2024.852852852853 with probability 15%
The quantity of GLQs will exceed 1 by the year 2028.922922922923 with probability 50%
The quantity of GLQs will exceed 1 by the year 2055.73973973974 with probability 85%

The quantity of GLQs will exceed 4100 by the year 2031.129129129129 with probability 15%
The quantity of GLQs will exceed 4100 by the year 2039.953953953954 with probability 50%
